Theory of Performance Participation Strategies

The purpose of this article is to introduce, analyze and compare two performance participation methods based on a portfolio consisting of two risky assets: Option-Based Performance Participation (OBPP) and Constant Proportion Performance Participation (CPPP). By generalizing the provided guarantee to a participation in the performance of a second risky underlying, the new strategies allow to cope with well-known problems associated with standard portfolio insurance methods, like e.g. the CPPI cash lock-in. This is especially an issue in times of market crisis. However, the minimum guaranteed portfolio value at the end of the investment horizon is not deterministic anymore, but subject to systematic risk instead. With respect to the comparison of the two strategies, various criteria are applied such as comparison of terminal payoffs and payoff distributions. General analytical expressions for all moments of both performance participation strategies as well as standard OBPI and CPPI are derived. Furthermore, dynamic hedging properties are examined, in particular classical delta hedging.

==> 00README.XXX.txt <==
nohypertex
